HarnessDev: Can LLMs Create and Evolve Their Own Agent Harness?

As agents move from research prototypes to deployed tools, their capability increasingly depends on model-external execution infrastructure, commonly termed the agent harness. Changing this harness while holding model weights fixed can substantially alter task performance. Current agent evaluations typically report downstream performance under a chosen harness, leaving a model's ability to develop the harness itself comparatively underexplored. We introduce HarnessDev, a benchmark that shifts the unit of evaluation from task outputs to runnable infrastructure. HarnessDev covers two stages. In Creation, the agent starts from a minimal seed and a small number of cases, then builds a complete execution system. In Evolution, it starts from its own created harness and iteratively revises it using downstream execution feedback, with the goal of improving benchmark performance. We then evaluate each constructed harness on capability (task success on held-out benchmarks) and efficiency (execution-token cost). The reported Creation results cover six creator LLMs, four domains, and five downstream benchmarks totaling 2,207 unique downstream instances, with hidden evaluation tasks withheld from development. We find that generated harnesses remain substantially behind mature human-engineered references on code and on search and research, while matching or exceeding the selected references on writing and machine-learning experimentation, with large variation in execution cost. Evolution produces some performance gains, but they are unstable and transfer only partially to held-out tasks. Experiments with a fixed runtime model further show that the gains depend strongly on the model executing the harness, indicating limited transfer across models.

==> figures/rq2_executor_token_cost_by_round.csv <==
scope,setting,benchmark_id,model,h_index,h_label,commit,commit_short,total_tokens,input_tokens,output_tokens,reasoning_tokens,observed_tasks,expected_tasks,coverage,evidence_status,eval_id,exercise_instance_sid,hdfs_tasks,weave_recovered_tasks,experiment_group,cell
HeldOut630,FixedGemini,swebench_pro_heldout_630,GPT-5.5,0,H0,b18a601,b18a601,709742318,647182264,7385934,55174120,630,630,1.0,complete,,,622,8,,gpt_ablation_t00_b18a601
HeldOut630,FixedGemini,swebench_pro_heldout_630,GPT-5.5,1,H1,d50f581,d50f581,1071505890,988611028,8338831,74556031,454,630,0.7206349206349206,partial,,,436,18,,gpt_ablation_t01_d50f581
HeldOut630,FixedGemini,swebench_pro_heldout_630,GPT-5.5,2,H2,b04afce,b04afce,1067331565,996294510,7759829,63277226,606,630,0.9619047619047619,partial,,,604,2,,gpt_ablation_t02_b04afce
HeldOut630,FixedGemini,swebench_pro_heldout_630,GPT-5.5,3,H3,584a819,584a819,723304926,678479174,5720411,39105341,630,630,1.0,complete,,,622,8,,gpt_ablation_t03_584a819
HeldOut630,FixedGemini,swebench_pro_heldout_630,GPT-5.5,4,H4,ad7457a,ad7457a,957977022,886819938,8119833,63037251,585,630,0.9285714285714286,partial,,,584,1,,gpt_ablation_t04_ad7457a
HeldOut630,FixedGemini,swebench_pro_heldout_630,GPT-5.5,5,H5,809a7b9,809a7b9,1127481439,1055392561,8112979,63975899,595,630,0.9444444444444444,partial,,,582,13,,gpt_ablation_t05_809a7b9
HeldOut630,FixedGemini,swebench_pro_heldout_630,GPT-5.5,6,H6,166fcce,166fcce,1118329206,1046521518,7574450,64233238,588,630,0.9333333333333333,partial,,,584,4,,gpt_ablation_t06_166fcce
HeldOut630,FixedGemini,swebench_pro_heldout_630,GPT-5.5,7,H7,cb14274,cb14274,1126965929,1055652282,7902137,63411510,614,630,0.9746031746031746,partial,,,612,2,,gpt_ablation_t07_cb14274
HeldOut630,FixedGemini,swebench_pro_heldout_630,GPT-5.5,8,H8,ec50916,ec50916,1112090375,1040330886,7810402,63949087,592,630,0.9396825396825397,partial,,,575,17,,gpt_ablation_t08_ec50916
HeldOut630,FixedGemini,swebench_pro_heldout_630,GPT-5.5,9,H9,e902cc2,e902cc2,1469209934,1354298715,10773791,104137428,630,630,1.0,complete,,,623,7,,gpt_ablation_t09_e902cc2
HeldOut630,FixedGemini,swebench_pro_heldout_630,GPT-5.5,10,H10,1484567,1484567,1071144407,990474282,7926048,72744077,458,630,0.726984126984127,partial,,,442,16,,gpt_ablation_t10_1484567
HeldOut630,FixedGemini,swebench_pro_heldout_630,Opus 4.8,0,H0,f18705c,f18705c,879780520,869380154,3471141,0,629,630,0.9984126984126984,partial,,,606,23,,opus_ablation_t00_f18705c
HeldOut630,FixedGemini,swebench_pro_heldout_630,Opus 4.8,1,H1,97ef6a5,97ef6a5,987966398,976400293,3805277,0,630,630,1.0,complete,,,608,22,,opus_ablation_t01_97ef6a5
HeldOut630,FixedGemini,swebench_pro_heldout_630,Opus 4.8,2,H2,4a30a03,4a30a03,1094471978,1081959524,4110954,0,630,630,1.0,complete,,,624,6,,opus_ablation_t02_4a30a03
HeldOut630,FixedGemini,swebench_pro_heldout_630,Opus 4.8,3,H3,129359f,129359f,1080091260,1067777677,4041313,0,630,630,1.0,complete,,,618,12,,opus_ablation_t03_129359f
HeldOut630,FixedGemini,swebench_pro_heldout_630,Opus 4.8,4,H4,042ba4d,042ba4d,1074990085,1062571690,4117500,0,630,630,1.0,complete,,,621,9,,opus_ablation_t04_042ba4d
HeldOut630,FixedGemini,swebench_pro_heldout_630,DeepSeek V4 Pro,0,H0,125d4c3,125d4c3,920115457,915842889,4163219,109349,630,630,1.0,complete,,,615,15,,deepseek_ablation_t00_125d4c3
HeldOut630,FixedGemini,swebench_pro_heldout_630,DeepSeek V4 Pro,1,H1,1f565c5,1f565c5,1792394404,1782888089,8647755,858560,400,630,0.6349206349206349,partial,,,400,0,,deepseek_ablation_t01_1f565c5
HeldOut630,FixedGemini,swebench_pro_heldout_630,DeepSeek V4 Pro,2,H2,ac762db,ac762db,1327692427,1318762154,5986511,2943762,615,630,0.9761904761904762,partial,,,607,8,,deepseek_ablation_t02_ac762db
HeldOut630,FixedGemini,swebench_pro_heldout_630,DeepSeek V4 Pro,3,H3,23bd18d,23bd18d,1147458915,1142440602,4803765,214548,630,630,1.0,complete,,,621,9,,deepseek_ablation_t03_23bd18d
HeldOut630,FixedGemini,swebench_pro_heldout_630,DeepSeek V4 Pro,4,H4,6fbdabf,6fbdabf,872557476,867003393,3980375,1573708,629,630,0.9984126984126984,partial,,,620,9,,deepseek_ablation_t04_6fbdabf
HeldOut630,FixedGemini,swebench_pro_heldout_630,DeepSeek V4 Pro,5,H5,744e2a1,744e2a1,972626321,967082747,4241216,1302358,630,630,1.0,complete,,,630,0,,deepseek_ablation_t05_744e2a1
HeldOut630,FixedGemini,swebench_pro_heldout_630,DeepSeek V4 Pro,6,H6,b4d759d,b4d759d,917777717,912279411,4095601,1402705,630,630,1.0,complete,,,621,9,,deepseek_ablation_t06_b4d759d
HeldOut630,FixedGemini,swebench_pro_heldout_630,DeepSeek V4 Pro,7,H7,8414d64,8414d64,1019315646,1013940388,4221745,1153513,630,630,1.0,complete,,,621,9,,deepseek_ablation_t07_8414d64
HeldOut630,FixedGemini,swebench_pro_heldout_630,DeepSeek V4 Pro,8,H8,bc30777,bc30777,1064516736,1058725755,4381186,1409795,630,630,1.0,complete,,,630,0,,deepseek_ablation_t08_bc30777
HeldOut630,FixedGemini,swebench_pro_heldout_630,DeepSeek V4 Pro,9,H9,315317a,315317a,988525739,982810313,4410066,1305360,630,630,1.0,complete,,,626,4,,deepseek_ablation_t09_315317a
HeldOut630,FixedGemini,swebench_pro_heldout_630,Qwen 3.7 Max,0,H0,7ac7f98,7ac7f98,1301667760,219541592,896406,1840850,630,630,1.0,complete,,,628,2,,qwen_ablation_t00_7ac7f98
HeldOut630,FixedGemini,swebench_pro_heldout_630,Qwen 3.7 Max,1,H1,ada80bc,ada80bc,239042746,0,0,0,458,630,0.726984126984127,partial,,,453,5,,qwen_ablation_t01_ada80bc
HeldOut630,FixedGemini,swebench_pro_heldout_630,Qwen 3.7 Max,2,H2,bdd7cda,bdd7cda,4225860,0,0,0,484,630,0.7682539682539683,partial,,,481,3,,qwen_ablation_t02_bdd7cda
HeldOut630,FixedGemini,swebench_pro_heldout_630,Qwen 3.7 Max,3,H3,e0ae1c5,e0ae1c5,1163930284,161109797,595310,1159488,629,630,0.9984126984126984,partial,,,626,3,,qwen_ablation_t03_e0ae1c5
HeldOut630,FixedGemini,swebench_pro_heldout_630,Qwen 3.7 Max,4,H4,11c6c22,11c6c22,971131001,109491342,415624,701815,630,630,1.0,complete,,,625,5,,qwen_ablation_t04_11c6c22
HeldOut630,FixedGemini,swebench_pro_heldout_630,Qwen 3.7 Max,5,H5,c77fbf2,c77fbf2,929043334,68944005,215456,494268,629,630,0.9984126984126984,partial,,,623,6,,qwen_ablation_t05_c77fbf2
HeldOut630,Main,swebench_pro_heldout_630,Gemini 3.1 Pro,0,H0,d74043a,d74043a,731048911,721788115,3519194,5741602,630,630,1.0,complete,,,620,10,,gemini_main_t00_d74043a
HeldOut630,Main,swebench_pro_heldout_630,Gemini 3.1 Pro,1,H1,bb389b0,bb389b0,985598549,976314569,3568024,5715956,630,630,1.0,complete,,,629,1,,gemini_main_t01_bb389b0
HeldOut630,Main,swebench_pro_heldout_630,Gemini 3.1 Pro,2,H2,d693d89,d693d89,1089162912,1079703093,3575525,5884294,629,630,0.9984126984126984,partial,,,623,6,,gemini_main_t02_d693d89
HeldOut630,Main,swebench_pro_heldout_630,Gemini 3.1 Pro,3,H3,e4e454d,e4e454d,1085996978,1076270608,3638636,6087734,629,630,0.9984126984126984,partial,,,628,1,,gemini_main_t03_e4e454d
HeldOut630,Main,swebench_pro_heldout_630,Gemini 3.1 Pro,4,H4,75dbd44,75dbd44,1017701945,1008297331,3560242,5844372,630,630,1.0,complete,,,625,5,,gemini_main_t04_75dbd44
HeldOut630,Main,swebench_pro_heldout_630,Gemini 3.1 Pro,5,H5,3dc5247,3dc5247,1015481728,1006125304,3490572,5865852,629,630,0.9984126984126984,partial,,,626,3,,gemini_main_t05_3dc5247
HeldOut630,Main,swebench_pro_heldout_630,Gemini 3.1 Pro,6,H6,9c702f5,9c702f5,1177531274,1167082196,3842010,6607068,630,630,1.0,complete,,,626,4,,gemini_main_t06_9c702f5
HeldOut630,Main,swebench_pro_heldout_630,Gemini 3.1 Pro,7,H7,c36b40a,c36b40a,1089479284,1078934187,3602829,6942268,629,630,0.9984126984126984,partial,,,627,2,,gemini_main_t07_c36b40a
HeldOut630,Main,swebench_pro_heldout_630,Gemini 3.1 Pro,8,H8,29d6cbd,29d6cbd,1228841824,1218347211,3635899,6858714,628,630,0.9968253968253968,partial,,,627,1,,gemini_main_t08_29d6cbd
HeldOut630,Main,swebench_pro_heldout_630,GPT-5.5,0,H0,a53e868,a53e868,439613135,422086586,17526549,0,630,630,1.0,complete,,,627,3,,gpt_main_t00_a53e868
HeldOut630,Main,swebench_pro_heldout_630,GPT-5.5,1,H1,0b33583,0b33583,721577329,700108342,21468987,0,630,630,1.0,complete,,,619,11,,gpt_main_t01_0b33583
HeldOut630,Main,swebench_pro_heldout_630,GPT-5.5,2,H2,55c501c,55c501c,828829830,796867455,31962375,0,630,630,1.0,complete,,,616,14,,gpt_main_t02_55c501c
HeldOut630,Main,swebench_pro_heldout_630,GPT-5.5,3,H3,d1f9384,d1f9384,889987571,857729349,32258222,0,630,630,1.0,complete,,,630,0,,gpt_main_t03_d1f9384
HeldOut630,Main,swebench_pro_heldout_630,GPT-5.5,4,H4,4d2c74d,4d2c74d,877880439,846945600,30934839,0,630,630,1.0,complete,,,630,0,,gpt_main_t04_4d2c74d
HeldOut630,Main,swebench_pro_heldout_630,GPT-5.5,5,H5,3eaac25,3eaac25,771283472,741845648,29437824,0,630,630,1.0,complete,,,624,6,,gpt_main_t05_3eaac25
HeldOut630,Main,swebench_pro_heldout_630,GPT-5.5,6,H6,615a735,615a735,859119336,825497770,33621566,0,630,630,1.0,complete,,,624,6,,gpt_main_t06_615a735
HeldOut630,Main,swebench_pro_heldout_630,GPT-5.5,7,H7,0a183a0,0a183a0,809536828,762095694,47441134,0,630,630,1.0,complete,,,622,8,,gpt_main_t07_0a183a0
HeldOut630,Main,swebench_pro_heldout_630,Opus 4.8,0,H0,fb3252c,fb3252c,636440200,622434853,14005347,0,630,630,1.0,complete,,,625,5,,opus_main_t00_fb3252c
HeldOut630,Main,swebench_pro_heldout_630,Opus 4.8,1,H1,9d6f78e,9d6f78e,684078040,668024841,16053199,0,630,630,1.0,complete,,,625,5,,opus_main_t01_9d6f78e
HeldOut630,Main,swebench_pro_heldout_630,Opus 4.8,2,H2,881b01b,881b01b,758178273,739774581,18403692,0,630,630,1.0,complete,,,624,6,,opus_main_t02_881b01b
HeldOut630,Main,swebench_pro_heldout_630,Opus 4.8,3,H3,76de0e6,76de0e6,744590864,727109089,17481775,0,630,630,1.0,complete,,,623,7,,opus_main_t03_76de0e6
HeldOut630,Main,swebench_pro_heldout_630,DeepSeek V4 Pro,0,H0,1567c2f,1567c2f,772937485,754129035,18808450,0,630,630,1.0,complete,,,626,4,,deepseek_main_t00_1567c2f
HeldOut630,Main,swebench_pro_heldout_630,DeepSeek V4 Pro,1,H1,3a2fda6,3a2fda6,944967999,913944243,31023756,0,629,630,0.9984126984126984,partial,,,629,0,,deepseek_main_t01_3a2fda6
HeldOut630,Main,swebench_pro_heldout_630,DeepSeek V4 Pro,2,H2,feac4c6,feac4c6,902727352,867324673,35402679,0,629,630,0.9984126984126984,partial,,,626,3,,deepseek_main_t02_feac4c6
HeldOut630,Main,swebench_pro_heldout_630,DeepSeek V4 Pro,3,H3,304444a,304444a,868464643,834941272,33523371,0,630,630,1.0,complete,,,580,50,,deepseek_main_t03_304444a
HeldOut630,Main,swebench_pro_heldout_630,DeepSeek V4 Pro,4,H4,5d498ae,5d498ae,824390514,792514296,31876218,0,629,630,0.9984126984126984,partial,,,625,4,,deepseek_main_t04_5d498ae
HeldOut630,Main,swebench_pro_heldout_630,DeepSeek V4 Pro,5,H5,38fa8ef,38fa8ef,1050535869,1009473518,41062351,0,629,630,0.9984126984126984,partial,,,622,7,,deepseek_main_t05_38fa8ef
HeldOut630,Main,swebench_pro_heldout_630,DeepSeek V4 Pro,6,H6,9b627f9,9b627f9,896527257,861359058,35168199,0,630,630,1.0,complete,,,624,6,,deepseek_main_t06_9b627f9
HeldOut630,Main,swebench_pro_heldout_630,DeepSeek V4 Pro,7,H7,61080a4,61080a4,901513198,866182209,35330989,0,630,630,1.0,complete,,,623,7,,deepseek_main_t07_61080a4
HeldOut630,Main,swebench_pro_heldout_630,DeepSeek V4 Pro,8,H8,fe0b6c4,fe0b6c4,870794329,836043255,34751074,0,630,630,1.0,complete,,,624,6,,deepseek_main_t08_fe0b6c4
HeldOut630,Main,swebench_pro_heldout_630,DeepSeek V4 Pro,9,H9,0fa00ee,0fa00ee,851839220,819303345,32535875,0,630,630,1.0,complete,,,624,6,,deepseek_main_t09_0fa00ee
HeldOut630,Main,swebench_pro_heldout_630,DeepSeek V4 Pro,10,H10,ced7371,ced7371,880567722,845862752,34704970,0,630,630,1.0,complete,,,629,1,,deepseek_main_t10_ced7371
HeldOut630,Main,swebench_pro_heldout_630,Qwen 3.7 Max,0,H0,6dc3424,6dc3424,496451655,155913576,4524709,0,630,630,1.0,complete,,,619,11,,qwen_main_t00_6dc3424
HeldOut630,Main,swebench_pro_heldout_630,Qwen 3.7 Max,1,H1,f3d7ce7,f3d7ce7,549829671,149625422,3385887,0,630,630,1.0,complete,,,624,6,,qwen_main_t01_f3d7ce7
HeldOut630,Main,swebench_pro_heldout_630,Qwen 3.7 Max,2,H2,bbe81de,bbe81de,508221882,116640242,2487990,0,630,630,1.0,complete,,,624,6,,qwen_main_t02_bbe81de
HeldOut630,Main,swebench_pro_heldout_630,Qwen 3.7 Max,3,H3,5ddd2ca,5ddd2ca,253136634,66510926,1632140,0,343,630,0.5444444444444444,partial,,,340,3,,qwen_main_t03_5ddd2ca
HeldOut630,Main,swebench_pro_heldout_630,Qwen 3.7 Max,4,H4,c01655e,c01655e,590163554,162060597,3256886,0,630,630,1.0,complete,,,629,1,,qwen_main_t04_c01655e
HeldOut630,Main,swebench_pro_heldout_630,Qwen 3.7 Max,5,H5,1ce39aa,1ce39aa,784004869,189107245,3220049,0,630,630,1.0,complete,,,617,13,,qwen_main_t05_1ce39aa
HeldOut630,Main,swebench_pro_heldout_630,Qwen 3.7 Max,6,H6,18d47dc,18d47dc,729873465,153576795,3127408,0,630,630,1.0,complete,,,614,16,,qwen_main_t06_18d47dc
HeldOut630,Main,swebench_pro_heldout_630,Qwen 3.7 Max,7,H7,f84f7aa,f84f7aa,587081601,164098988,3743320,0,630,630,1.0,complete,,,625,5,,qwen_main_t07_f84f7aa
HeldOut630,Main,swebench_pro_heldout_630,Qwen 3.7 Max,8,H8,f15a928,f15a928,632893872,167215295,3761394,0,630,630,1.0,complete,,,617,13,,qwen_main_t08_f15a928
V6,FixedGemini,swebench_pro_100,GPT-5.5,0,H0,b18a60179cd2d03e1465892a172ccde36a93b72d,b18a601,106212300,97232230,1030146,7949924,100,100,1.0,complete,ev000_swebench_pro_100_b18a601,kh7w2qkqsc6a74d969,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,swebench_pro_100,GPT-5.5,1,H1,d50f5815c8f126d7673795efd732f56b054e8ac9,d50f581,238604968,219786291,1844953,16973724,100,100,1.0,complete,ev006_swebench_pro_100_d50f581,l49175d28h6a74ec9f,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,swebench_pro_100,GPT-5.5,2,H2,b04afce5fe69e9373acd58f525df087e7140f16a,b04afce,199573349,186744875,1421034,11407440,100,100,1.0,complete,ev012_swebench_pro_100_b04afce,ewybqwkx106a750db9,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,swebench_pro_100,GPT-5.5,3,H3,584a819c1faa12ccc9127438937eec12f37e023b,584a819,112801948,105788773,901101,6112074,100,100,1.0,complete,ev018_swebench_pro_100_584a819,l4mu675pj26a755930,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,swebench_pro_100,GPT-5.5,4,H4,ad7457afdc7a259de1fb4ec62518dbc4d8d258f1,ad7457a,158435524,147043087,1453875,9938562,100,100,1.0,complete,ev024_swebench_pro_100_ad7457a,188mxleaeo6a756226,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,swebench_pro_100,GPT-5.5,5,H5,809a7b9af07745e75e6736848487f1b31f1ed119,809a7b9,178942086,166478876,1550134,10913076,100,100,1.0,complete,ev030_swebench_pro_100_809a7b9,1s7ncstn5o6a759e0a,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,swebench_pro_100,GPT-5.5,6,H6,166fccee4aa1f36244b936634fffbbef98f7d4a2,166fcce,193829822,180874453,1546018,11409351,100,100,1.0,complete,ev036_swebench_pro_100_166fcce,185lqg0f5f6a75af4e,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,swebench_pro_100,GPT-5.5,7,H7,cb14274fd5634918aa4a307a843f811ea2638679,cb14274,175502743,164184589,1448217,9869937,100,100,1.0,complete,ev044_swebench_pro_100_cb14274,admvg2c5aq6a75f464,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,swebench_pro_100,GPT-5.5,8,H8,ec509168418b6b5791d20dee3ae653b7e1b86d72,ec50916,176651990,165296995,1132900,10222095,100,100,1.0,complete,ev050_swebench_pro_100_ec50916,npuff0lzld6a7609e2,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,swebench_pro_100,GPT-5.5,9,H9,e902cc217c83073481af5189a6272c20adfa3122,e902cc2,231466574,212819270,2143807,16503497,100,100,1.0,complete,ev056_swebench_pro_100_e902cc2,wrf2ez3t7e6a765b68,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,swebench_pro_100,GPT-5.5,10,H10,1484567a78d4f6b0ef16353d910b384e1c66f463,1484567,234245066,216504984,2084666,15655416,100,100,1.0,complete,ev060_swebench_pro_100_1484567,clussf0ksh6a766917,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,swebench_pro_100,Opus 4.8,0,H0,f18705cd0e9877cd4f0336862dd189b027a8a3f3,f18705c,140609971,138959643,547722,0,100,100,1.0,complete,ev001_swebench_pro_100_f18705c,hhdmvs9y2d6a74792e,,,07_ClaudeCode_opus48_FixedGemini,
V6,FixedGemini,swebench_pro_100,Opus 4.8,1,H1,97ef6a5c20763bed076968fb863ccaafa69c6db7,97ef6a5,161824124,159953933,606731,0,100,100,1.0,complete,ev005_swebench_pro_100_97ef6a5,dlf0q4zdx96a74af9e,,,07_ClaudeCode_opus48_FixedGemini,
V6,FixedGemini,swebench_pro_100,Opus 4.8,2,H2,4a30a033d81f9272684d8b206a3c7e1104731881,4a30a03,163790888,161934799,597223,0,100,100,1.0,complete,ev007_swebench_pro_100_4a30a03,ko9ackbais6a74e69b,,,07_ClaudeCode_opus48_FixedGemini,
V6,FixedGemini,swebench_pro_100,Opus 4.8,3,H3,129359f58cfe52975722b436036b8b5402b8cf77,129359f,163328358,161427454,626098,0,100,100,1.0,complete,ev009_swebench_pro_100_129359f,2xghl4gt966a751035,,,07_ClaudeCode_opus48_FixedGemini,
V6,FixedGemini,swebench_pro_100,Opus 4.8,4,H4,042ba4d2b9ba59b45a2ec30da297a5a303e627dc,042ba4d,172940725,170958565,667733,0,100,100,1.0,complete,ev011_swebench_pro_100_042ba4d,yhk1jzkp7m6a7532e0,,,07_ClaudeCode_opus48_FixedGemini,
V6,FixedGemini,swebench_pro_100,DeepSeek V4 Pro,0,H0,125d4c3eed7d917a0d4c4e6a6c9e422abfc12aa3,125d4c3,139477328,138832483,644845,0,100,100,1.0,complete,ev000_swebench_pro_100_125d4c3,fdv58i8kte6a747abc,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,swebench_pro_100,DeepSeek V4 Pro,1,H1,1f565c54e7a4b77bc27aa6fc4f4336d65dd0cdeb,1f565c5,485315076,482912747,2369732,32597,100,100,1.0,complete,ev006_swebench_pro_100_1f565c5,v46sto8caj6a74bfff,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,swebench_pro_100,DeepSeek V4 Pro,2,H2,ac762db3209bdbaaf7da228451ec9dfe2ac4e1d6,ac762db,270781086,269638484,1142602,0,100,100,1.0,complete,ev010_swebench_pro_100_ac762db,gr6038drjd6a75311f,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,swebench_pro_100,DeepSeek V4 Pro,3,H3,23bd18d3cf006bf507e75482da09496895b0d7d9,23bd18d,184932243,184217940,714303,0,100,100,1.0,complete,ev016_swebench_pro_100_23bd18d,0d7xjvddxa6a757722,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,swebench_pro_100,DeepSeek V4 Pro,4,H4,6fbdabfa5431cd987d7f45d5e655c51ba7201c29,6fbdabf,150784907,150110257,668074,6576,100,100,1.0,complete,ev018_swebench_pro_100_6fbdabf,ycwvkcoj496a757798,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,swebench_pro_100,DeepSeek V4 Pro,5,H5,744e2a15c6ff9b0355fc7d28c802f6a2a769ac16,744e2a1,162135894,161460537,675357,0,100,100,1.0,complete,ev024_swebench_pro_100_744e2a1,hukey7u6ad6a75fa24,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,swebench_pro_100,DeepSeek V4 Pro,6,H6,b4d759db22c15f846c519d881e6f855a1b48d584,b4d759d,175585141,174855756,729385,0,99,100,0.99,partial,ev030_swebench_pro_100_b4d759d,yfqvl4raai6a765a09,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,swebench_pro_100,DeepSeek V4 Pro,7,H7,8414d647c691f9bca2e80ef273f1df855186401d,8414d64,150986695,150334378,652317,0,100,100,1.0,complete,ev034_swebench_pro_100_8414d64,r8cak88vxz6a769ca6,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,swebench_pro_100,DeepSeek V4 Pro,8,H8,bc30777994f33e401ea0d561ad5c49835c3c29d2,bc30777,167203563,166491288,712275,0,100,100,1.0,complete,ev038_swebench_pro_100_bc30777,72bf4kx75a6a76cd9b,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,swebench_pro_100,DeepSeek V4 Pro,9,H9,315317ab483e00c7d235f0962e3819ef1876db4a,315317a,156065764,155377128,679472,9164,100,100,1.0,complete,ev042_swebench_pro_100_315317a,3uabokdxci6a76f26e,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,swebench_pro_100,Qwen 3.7 Max,0,H0,7ac7f98c222549c3295abdf6561cbefcc5162e12,7ac7f98,212773964,8645121,39363,53686,100,100,1.0,complete,ev000_swebench_pro_100_7ac7f98,11wfh10tek6a7476f7,,,09_ClaudeCode_qwen37max_FixedGemini,
V6,FixedGemini,swebench_pro_100,Qwen 3.7 Max,1,H1,ada80bcf64f35bc3c8c9be1f1fbdee08dda29bea,ada80bc,50519730,0,0,0,100,100,1.0,complete,ev002_swebench_pro_100_ada80bc,a5lwqfl3s56a747a46,,,09_ClaudeCode_qwen37max_FixedGemini,
V6,FixedGemini,swebench_pro_100,Qwen 3.7 Max,2,H2,bdd7cdab07d493120375c4d93ee7e228f853e83e,bdd7cda,845616,0,0,0,100,100,1.0,complete,ev016_swebench_pro_100_bdd7cda,y697hwv2v76a74b1bb,,,09_ClaudeCode_qwen37max_FixedGemini,
V6,FixedGemini,swebench_pro_100,Qwen 3.7 Max,3,H3,e0ae1c5f5286d343cf564aba98af0927076209cc,e0ae1c5,180683725,0,0,0,100,100,1.0,complete,ev026_swebench_pro_100_e0ae1c5,a4hidnwomm6a753152,,,09_ClaudeCode_qwen37max_FixedGemini,
V6,FixedGemini,swebench_pro_100,Qwen 3.7 Max,4,H4,11c6c222f308acb66acb6406076e940956b3ae2a,11c6c22,144098532,0,0,0,100,100,1.0,complete,ev032_swebench_pro_100_11c6c22,g6lxjzd9qb6a754767,,,09_ClaudeCode_qwen37max_FixedGemini,
V6,FixedGemini,swebench_pro_100,Qwen 3.7 Max,5,H5,c77fbf26867b8aedf19273996b75e8c2c345cd89,c77fbf2,163031084,1738507,199986,8259,100,100,1.0,complete,ev034_swebench_pro_100_c77fbf2,wu47zfr7fp6a759178,,,09_ClaudeCode_qwen37max_FixedGemini,
V6,FixedGemini,terminal_2_1_full,GPT-5.5,0,H0,b18a60179cd2d03e1465892a172ccde36a93b72d,b18a601,56194030,47934349,958164,7301517,89,89,1.0,complete,ev001_terminal_2_1_full_b18a601,xxdkemlflp6a74d97b,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,terminal_2_1_full,GPT-5.5,1,H1,d50f5815c8f126d7673795efd732f56b054e8ac9,d50f581,103718160,90107468,1513009,12097683,89,89,1.0,complete,ev007_terminal_2_1_full_d50f581,narfodg5606a74ecac,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,terminal_2_1_full,GPT-5.5,2,H2,b04afce5fe69e9373acd58f525df087e7140f16a,b04afce,92592649,81495536,1438128,9658985,89,89,1.0,complete,ev013_terminal_2_1_full_b04afce,3i58y4okl66a750dc6,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,terminal_2_1_full,GPT-5.5,3,H3,584a819c1faa12ccc9127438937eec12f37e023b,584a819,63275905,55105868,1125283,7044754,89,89,1.0,complete,ev019_terminal_2_1_full_584a819,yp7m291uws6a75593e,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,terminal_2_1_full,GPT-5.5,4,H4,ad7457afdc7a259de1fb4ec62518dbc4d8d258f1,ad7457a,67306233,56889632,1573866,8842735,89,89,1.0,complete,ev025_terminal_2_1_full_ad7457a,8md1dx2v3s6a756233,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,terminal_2_1_full,GPT-5.5,5,H5,809a7b9af07745e75e6736848487f1b31f1ed119,809a7b9,102748373,90669301,1723267,10355805,89,89,1.0,complete,ev031_terminal_2_1_full_809a7b9,u29v4y3ivi6a759e1a,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,terminal_2_1_full,GPT-5.5,6,H6,166fccee4aa1f36244b936634fffbbef98f7d4a2,166fcce,93434720,82458215,1551053,9425452,89,89,1.0,complete,ev037_terminal_2_1_full_166fcce,oyjn0ruq6r6a75af5c,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,terminal_2_1_full,GPT-5.5,7,H7,cb14274fd5634918aa4a307a843f811ea2638679,cb14274,89029303,78383989,1403337,9241977,89,89,1.0,complete,ev045_terminal_2_1_full_cb14274,5auwdnkr5i6a75f471,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,terminal_2_1_full,GPT-5.5,8,H8,ec509168418b6b5791d20dee3ae653b7e1b86d72,ec50916,83188268,74067026,1080952,8040290,89,89,1.0,complete,ev051_terminal_2_1_full_ec50916,nn26wdrlyo6a7609f0,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,terminal_2_1_full,GPT-5.5,9,H9,e902cc217c83073481af5189a6272c20adfa3122,e902cc2,116721040,100919602,2037108,13764330,89,89,1.0,complete,ev057_terminal_2_1_full_e902cc2,r3b0xnv5h46a765b78,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,terminal_2_1_full,GPT-5.5,10,H10,1484567a78d4f6b0ef16353d910b384e1c66f463,1484567,103110899,89966092,1593534,11551273,89,89,1.0,complete,ev061_terminal_2_1_full_1484567,g1wnctpbjg6a766924,,,06_Codex_gpt55_FixedGemini,
V6,FixedGemini,terminal_2_1_full,Opus 4.8,0,H0,f18705cd0e9877cd4f0336862dd189b027a8a3f3,f18705c,153542823,151629523,645804,0,89,89,1.0,complete,ev002_terminal_2_1_full_f18705c,x0zvrfvtiy6a747942,,,07_ClaudeCode_opus48_FixedGemini,
V6,FixedGemini,terminal_2_1_full,Opus 4.8,1,H1,97ef6a5c20763bed076968fb863ccaafa69c6db7,97ef6a5,170206260,167964001,754221,0,88,89,0.9887640449438202,partial,ev006_terminal_2_1_full_97ef6a5,9uszr2jpg06a74afb0,,,07_ClaudeCode_opus48_FixedGemini,
V6,FixedGemini,terminal_2_1_full,Opus 4.8,2,H2,4a30a033d81f9272684d8b206a3c7e1104731881,4a30a03,185429428,183277506,763760,0,89,89,1.0,complete,ev008_terminal_2_1_full_4a30a03,m48po8y0do6a74e6a9,,,07_ClaudeCode_opus48_FixedGemini,
V6,FixedGemini,terminal_2_1_full,Opus 4.8,3,H3,129359f58cfe52975722b436036b8b5402b8cf77,129359f,171090604,169102486,661367,0,89,89,1.0,complete,ev010_terminal_2_1_full_129359f,7xt132ckev6a751042,,,07_ClaudeCode_opus48_FixedGemini,
V6,FixedGemini,terminal_2_1_full,Opus 4.8,4,H4,042ba4d2b9ba59b45a2ec30da297a5a303e627dc,042ba4d,169870131,167729597,760864,0,88,89,0.9887640449438202,partial,ev012_terminal_2_1_full_042ba4d,j0f03xps1s6a7532ed,,,07_ClaudeCode_opus48_FixedGemini,
V6,FixedGemini,terminal_2_1_full,DeepSeek V4 Pro,0,H0,125d4c3eed7d917a0d4c4e6a6c9e422abfc12aa3,125d4c3,111471225,110878241,592984,0,89,89,1.0,complete,ev001_terminal_2_1_full_125d4c3,wsasj3x9bv6a747acf,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,terminal_2_1_full,DeepSeek V4 Pro,1,H1,1f565c54e7a4b77bc27aa6fc4f4336d65dd0cdeb,1f565c5,324278162,321437547,2800983,39632,89,89,1.0,complete,ev007_terminal_2_1_full_1f565c5,n2svjnj9n56a74c00d,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,terminal_2_1_full,DeepSeek V4 Pro,2,H2,ac762db3209bdbaaf7da228451ec9dfe2ac4e1d6,ac762db,148971121,148040575,930546,0,89,89,1.0,complete,ev011_terminal_2_1_full_ac762db,7ilb6ouvpo6a75312d,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,terminal_2_1_full,DeepSeek V4 Pro,3,H3,23bd18d3cf006bf507e75482da09496895b0d7d9,23bd18d,137714706,136709181,1005525,0,89,89,1.0,complete,ev017_terminal_2_1_full_23bd18d,mitxdnb6c56a757732,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,terminal_2_1_full,DeepSeek V4 Pro,4,H4,6fbdabfa5431cd987d7f45d5e655c51ba7201c29,6fbdabf,110189025,109588821,600204,0,89,89,1.0,complete,ev019_terminal_2_1_full_6fbdabf,fvel7bga9g6a7577a6,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,terminal_2_1_full,DeepSeek V4 Pro,5,H5,744e2a15c6ff9b0355fc7d28c802f6a2a769ac16,744e2a1,148228882,147350306,801207,77369,89,89,1.0,complete,ev025_terminal_2_1_full_744e2a1,ipzup5czgp6a75fa33,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,terminal_2_1_full,DeepSeek V4 Pro,6,H6,b4d759db22c15f846c519d881e6f855a1b48d584,b4d759d,149102552,148457603,644949,0,89,89,1.0,complete,ev031_terminal_2_1_full_b4d759d,5nhdesihn86a765a17,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,terminal_2_1_full,DeepSeek V4 Pro,7,H7,8414d647c691f9bca2e80ef273f1df855186401d,8414d64,154761329,154009308,752021,0,89,89,1.0,complete,ev035_terminal_2_1_full_8414d64,kn030prklm6a769cb4,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,terminal_2_1_full,DeepSeek V4 Pro,8,H8,bc30777994f33e401ea0d561ad5c49835c3c29d2,bc30777,113457240,112791846,665394,0,89,89,1.0,complete,ev039_terminal_2_1_full_bc30777,dsuv93z6nz6a76cdaa,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,terminal_2_1_full,DeepSeek V4 Pro,9,H9,315317ab483e00c7d235f0962e3819ef1876db4a,315317a,128995856,128325462,670394,0,89,89,1.0,complete,ev043_terminal_2_1_full_315317a,wtr1mwm8cv6a76f282,,,08_ClaudeCode_deepseekv4pro_FixedGemini,
V6,FixedGemini,terminal_2_1_full,Qwen 3.7 Max,0,H0,7ac7f98c222549c3295abdf6561cbefcc5162e12,7ac7f98,105253265,0,0,0,89,89,1.0,complete,ev001_terminal_2_1_full_7ac7f98,hi1wcqk97d6a74770b,,,09_ClaudeCode_qwen37max_FixedGemini,
V6,FixedGemini,terminal_2_1_full,Qwen 3.7 Max,1,H1,ada80bcf64f35bc3c8c9be1f1fbdee08dda29bea,ada80bc,36182195,0,0,0,89,89,1.0,complete,ev003_terminal_2_1_full_ada80bc,tjxhypqdm16a747a55,,,09_ClaudeCode_qwen37max_FixedGemini,
V6,FixedGemini,terminal_2_1_full,Qwen 3.7 Max,2,H2,bdd7cdab07d493120375c4d93ee7e228f853e83e,bdd7cda,430943,0,0,0,89,89,1.0,complete,ev017_terminal_2_1_full_bdd7cda,vivp69jxyt6a74b1c9,,,09_ClaudeCode_qwen37max_FixedGemini,
V6,FixedGemini,terminal_2_1_full,Qwen 3.7 Max,3,H3,e0ae1c5f5286d343cf564aba98af0927076209cc,e0ae1c5,117078953,0,0,0,88,89,0.9887640449438202,partial,ev027_terminal_2_1_full_e0ae1c5,gf6xcdid146a753161,,,09_ClaudeCode_qwen37max_FixedGemini,
V6,FixedGemini,terminal_2_1_full,Qwen 3.7 Max,4,H4,11c6c222f308acb66acb6406076e940956b3ae2a,11c6c22,108305371,0,0,0,89,89,1.0,complete,ev033_terminal_2_1_full_11c6c22,es1k0wlc1g6a754777,,,09_ClaudeCode_qwen37max_FixedGemini,
V6,FixedGemini,terminal_2_1_full,Qwen 3.7 Max,5,H5,c77fbf26867b8aedf19273996b75e8c2c345cd89,c77fbf2,125829213,8250427,36330,64695,88,89,0.9887640449438202,partial,ev035_terminal_2_1_full_c77fbf2,6q3cpya1g56a759188,,,09_ClaudeCode_qwen37max_FixedGemini,
V6,Main,swebench_pro_100,Gemini 3.1 Pro,0,H0,d74043adae41a5fe4af1002cf2a681fa29bd5163,d74043a,107393725,105975470,530048,888207,100,100,1.0,complete,ev000_swebench_pro_100_d74043a,xqwyqb9w6r6a7476e5,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,swebench_pro_100,Gemini 3.1 Pro,1,H1,bb389b0b55bd4cac432c1190f9d3f12141956655,bb389b0,142038908,140622948,530543,885417,100,100,1.0,complete,ev004_swebench_pro_100_bb389b0,vrr4z6qz4i6a7477d6,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,swebench_pro_100,Gemini 3.1 Pro,2,H2,d693d891f9764d1958704d36f8c3910115c8ba5b,d693d89,149876119,148464842,545905,865372,100,100,1.0,complete,ev010_swebench_pro_100_d693d89,4jz53qdt4c6a7498cf,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,swebench_pro_100,Gemini 3.1 Pro,3,H3,e4e454d018d3595273f3c479690387270ee55eaa,e4e454d,182819449,181300106,606108,913235,100,100,1.0,complete,ev012_swebench_pro_100_e4e454d,w4fbmjyfqg6a74be72,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,swebench_pro_100,Gemini 3.1 Pro,4,H4,75dbd44f1dda34482e5bd5fc89d27ab7ffebc715,75dbd44,158338830,156878213,580793,879824,100,100,1.0,complete,ev014_swebench_pro_100_75dbd44,j60v1y3lj76a74ee85,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,swebench_pro_100,Gemini 3.1 Pro,5,H5,3dc5247f03753464c85bff028cc868ce1f197f18,3dc5247,163872712,162389568,570748,912396,100,100,1.0,complete,ev018_swebench_pro_100_3dc5247,6zz0a9wd5e6a752e52,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,swebench_pro_100,Gemini 3.1 Pro,6,H6,9c702f53bc1337328e2ad94531b8e10c29907490,9c702f5,200787864,199116455,611934,1059475,100,100,1.0,complete,ev020_swebench_pro_100_9c702f5,7crhhs5vjf6a75510e,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,swebench_pro_100,Gemini 3.1 Pro,7,H7,c36b40ab20c999381002a650c933f5c6a68b477c,c36b40a,175678119,174040039,550336,1087744,100,100,1.0,complete,ev022_swebench_pro_100_c36b40a,cxgxdw7lf36a757535,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,swebench_pro_100,Gemini 3.1 Pro,8,H8,29d6cbd4a6a1f0ff22fb66cbaf114cee687b5398,29d6cbd,170943083,169388406,535018,1019659,100,100,1.0,complete,ev026_swebench_pro_100_29d6cbd,k8le6qjox76a75b09e,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,swebench_pro_100,GPT-5.5,0,H0,a53e868373179f9bf33722ef9d75d7faac577316,a53e868,71629491,68892300,2737191,0,100,100,1.0,complete,ev000_swebench_pro_100_a53e868,gui2rafu656a74d96d,,,02_Codex_gpt55_Main,
V6,Main,swebench_pro_100,GPT-5.5,1,H1,0b33583203cb480a9878ebeac47611984a08ba86,0b33583,101214130,97825942,3388188,0,100,100,1.0,complete,ev006_swebench_pro_100_0b33583,5yd3t6ckt26a74e3e9,,,02_Codex_gpt55_Main,
V6,Main,swebench_pro_100,GPT-5.5,2,H2,55c501ce64b2d2054770b8c0d46b0d489f494ec6,55c501c,120508571,115629767,4878804,0,100,100,1.0,complete,ev012_swebench_pro_100_55c501c,lsg2xvcw276a7500b2,,,02_Codex_gpt55_Main,
V6,Main,swebench_pro_100,GPT-5.5,3,H3,d1f9384e7446ae163021f8c790ba32336d6e54e9,d1f9384,132768565,127927359,4841206,0,100,100,1.0,complete,ev018_swebench_pro_100_d1f9384,vsbf01xvxq6a750e4e,,,02_Codex_gpt55_Main,
V6,Main,swebench_pro_100,GPT-5.5,4,H4,4d2c74d0516d18a1af036933d50a2d77f066401b,4d2c74d,125936315,121350726,4585589,0,100,100,1.0,complete,ev024_swebench_pro_100_4d2c74d,b2ilnt6tol6a753074,,,02_Codex_gpt55_Main,
V6,Main,swebench_pro_100,GPT-5.5,5,H5,3eaac25d5081604b01b1a79678e64bb2c8f43a1a,3eaac25,117069829,112852735,4217094,0,100,100,1.0,complete,ev030_swebench_pro_100_3eaac25,izoh32em7r6a754ec4,,,02_Codex_gpt55_Main,
V6,Main,swebench_pro_100,GPT-5.5,6,H6,615a7351d60e2aa2f3d478aece2caa749c916854,615a735,139384146,134241732,5142414,0,100,100,1.0,complete,ev040_swebench_pro_100_615a735,khswlsk2ah6a757df1,,,02_Codex_gpt55_Main,
V6,Main,swebench_pro_100,GPT-5.5,7,H7,0a183a0e4be348c41cecad076ad54713617348a0,0a183a0,118649880,112303270,6346610,0,100,100,1.0,complete,ev046_swebench_pro_100_0a183a0,vy5b1v5dv56a75c078,,,02_Codex_gpt55_Main,
V6,Main,swebench_pro_100,Opus 4.8,0,H0,fb3252cfaafccb5f224b6f14c615cad8e0c8288a,fb3252c,117197313,114852727,2344586,0,100,100,1.0,complete,ev000_swebench_pro_100_fb3252c,wuvuy85puo6a7476a6,,,03_ClaudeCode_opus48_Main,
V6,Main,swebench_pro_100,Opus 4.8,1,H1,9d6f78e0bf79aab29de3e2b841fa9b293fa1fef4,9d6f78e,115778870,113501720,2277150,0,100,100,1.0,complete,ev006_swebench_pro_100_9d6f78e,rwdq5b2h5e6a74c9e6,,,03_ClaudeCode_opus48_Main,
V6,Main,swebench_pro_100,Opus 4.8,2,H2,881b01baa7ef2eb98bf2b8772d8c787844b61132,881b01b,110647255,107642613,3004642,0,100,100,1.0,complete,ev009_swebench_pro_100_881b01b,w9f3jynakx6a751098,,,03_ClaudeCode_opus48_Main,
V6,Main,swebench_pro_100,Opus 4.8,3,H3,76de0e6ac6b2d968508681827b88edca8c17b201,76de0e6,107681479,105117466,2564013,0,100,100,1.0,complete,ev013_swebench_pro_100_76de0e6,q86ayv1c2c6a755071,,,03_ClaudeCode_opus48_Main,
V6,Main,swebench_pro_100,DeepSeek V4 Pro,0,H0,1567c2f22cfc92aec59896d05032b3232bc67f4e,1567c2f,118237908,115015614,3222294,0,100,100,1.0,complete,ev000_swebench_pro_100_1567c2f,zs93cv1rmq6a7476da,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,swebench_pro_100,DeepSeek V4 Pro,1,H1,3a2fda6a2d595d6782767b5a74150c97baa18246,3a2fda6,150144039,144813214,5330825,0,100,100,1.0,complete,ev006_swebench_pro_100_3a2fda6,y2ezywips26a74d69d,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,swebench_pro_100,DeepSeek V4 Pro,2,H2,feac4c6c915839a0da54fca923d9cfda91cf732f,feac4c6,242476051,233036438,9439613,0,100,100,1.0,complete,ev012_swebench_pro_100_feac4c6,j5ulzowcif6a74f967,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,swebench_pro_100,DeepSeek V4 Pro,3,H3,304444a60034e8e27b9b4f00f89679aa34dc7bae,304444a,228699127,219911588,8787539,0,100,100,1.0,complete,ev018_swebench_pro_100_304444a,ga36ukpfrv6a758e7c,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,swebench_pro_100,DeepSeek V4 Pro,4,H4,5d498ae37ccf28e5e95aa3e849979853012367f6,5d498ae,207562754,199446354,8116400,0,100,100,1.0,complete,ev026_swebench_pro_100_5d498ae,dibz57nt7b6a76174d,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,swebench_pro_100,DeepSeek V4 Pro,5,H5,38fa8ef6100bb7706e8629f4775f303eb448a5dc,38fa8ef,226921784,218154210,8767574,0,100,100,1.0,complete,ev032_swebench_pro_100_38fa8ef,xnejpblj5e6a769b7c,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,swebench_pro_100,DeepSeek V4 Pro,6,H6,9b627f92a4a8f28cd92f0b040e8659a40f5eee96,9b627f9,223711187,215483316,8227871,0,100,100,1.0,complete,ev038_swebench_pro_100_9b627f9,hl3l9nj2w56a7729bc,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,swebench_pro_100,DeepSeek V4 Pro,7,H7,61080a4fb382dd0eea2580343e9dcd083165aaeb,61080a4,235877335,226171809,9705526,0,100,100,1.0,complete,ev042_swebench_pro_100_61080a4,slixr6p3a56a77b3a0,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,swebench_pro_100,DeepSeek V4 Pro,8,H8,fe0b6c4d4591a71c80610bfcf2a7f53ff0c87aed,fe0b6c4,245287887,235761977,9525910,0,100,100,1.0,complete,ev044_swebench_pro_100_fe0b6c4,877y6nb4226a77b3f7,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,swebench_pro_100,DeepSeek V4 Pro,9,H9,0fa00ee5280518776d545f472ee762d0d14993a9,0fa00ee,218462435,210255798,8206637,0,100,100,1.0,complete,ev048_swebench_pro_100_0fa00ee,uy2dozk0pi6a785a66,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,swebench_pro_100,DeepSeek V4 Pro,10,H10,ced73717ef0a339d9cb13b982ae3ff18f01a8b18,ced7371,217022502,208459488,8563014,0,100,100,1.0,complete,ev054_swebench_pro_100_ced7371,5qk010lg9x6a78ea7c,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,swebench_pro_100,Qwen 3.7 Max,0,H0,6dc34247a5dffdaef2844c132b32546fa74b7577,6dc3424,51872661,0,0,0,100,100,1.0,complete,ev000_swebench_pro_100_6dc3424,9qk3ovd5y56a7476b0,,,05_ClaudeCode_qwen37max_Main,
V6,Main,swebench_pro_100,Qwen 3.7 Max,1,H1,f3d7ce7d24889e971ff84c6e38cbcc0aa8f2da8b,f3d7ce7,60348080,0,0,0,100,100,1.0,complete,ev006_swebench_pro_100_f3d7ce7,n0979yh0y36a7485cd,,,05_ClaudeCode_qwen37max_Main,
V6,Main,swebench_pro_100,Qwen 3.7 Max,2,H2,bbe81de705db560f30aa0549277387176497a72e,bbe81de,65403672,0,0,0,100,100,1.0,complete,ev016_swebench_pro_100_bbe81de,inivpccjt76a74af86,,,05_ClaudeCode_qwen37max_Main,
V6,Main,swebench_pro_100,Qwen 3.7 Max,3,H3,5ddd2ca066bd6ba22340a248bdc1b67c6791fb57,5ddd2ca,94073243,0,0,0,100,100,1.0,complete,ev022_swebench_pro_100_5ddd2ca,ht3yex9t9f6a74d328,,,05_ClaudeCode_qwen37max_Main,
V6,Main,swebench_pro_100,Qwen 3.7 Max,4,H4,c01655e60227d69c1c719536c6804fe09c242079,c01655e,107281071,0,0,0,100,100,1.0,complete,ev028_swebench_pro_100_c01655e,tg11dlatc86a7535ba,,,05_ClaudeCode_qwen37max_Main,
V6,Main,swebench_pro_100,Qwen 3.7 Max,5,H5,1ce39aa8d3371d3063afefa5ceeadee13e00f03c,1ce39aa,119771671,0,0,0,100,100,1.0,complete,ev030_swebench_pro_100_1ce39aa,h74q2ka8ik6a75aa52,,,05_ClaudeCode_qwen37max_Main,
V6,Main,swebench_pro_100,Qwen 3.7 Max,6,H6,18d47dc7447c56bba3aa51dd1b2479b0d2ceb757,18d47dc,118314991,0,0,0,100,100,1.0,complete,ev036_swebench_pro_100_18d47dc,ciue9izrp26a75d167,,,05_ClaudeCode_qwen37max_Main,
V6,Main,swebench_pro_100,Qwen 3.7 Max,7,H7,f84f7aa8b8429ef1e91761a1623a7c48f5ac611b,f84f7aa,109787696,0,0,0,100,100,1.0,complete,ev038_swebench_pro_100_f84f7aa,ri99zu18wr6a760e30,,,05_ClaudeCode_qwen37max_Main,
V6,Main,swebench_pro_100,Qwen 3.7 Max,8,H8,f15a928a41cbe39c2bf138a9f7e31ccdcf2d32cc,f15a928,107868135,0,0,0,100,100,1.0,complete,ev042_swebench_pro_100_f15a928,qdaau7854c6a76369c,,,05_ClaudeCode_qwen37max_Main,
V6,Main,terminal_2_1_full,Gemini 3.1 Pro,0,H0,d74043adae41a5fe4af1002cf2a681fa29bd5163,d74043a,151644940,149980249,603440,1061251,88,89,0.9887640449438202,partial,ev001_terminal_2_1_full_d74043a,bj1ddmgp246a7476f8,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,terminal_2_1_full,Gemini 3.1 Pro,1,H1,bb389b0b55bd4cac432c1190f9d3f12141956655,bb389b0,120130601,118505484,615240,1009877,89,89,1.0,complete,ev005_terminal_2_1_full_bb389b0,zo0tb6bczg6a7477e6,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,terminal_2_1_full,Gemini 3.1 Pro,2,H2,d693d891f9764d1958704d36f8c3910115c8ba5b,d693d89,219111406,217277368,863657,970381,88,89,0.9887640449438202,partial,ev011_terminal_2_1_full_d693d89,5hiot3d8bq6a7498dc,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,terminal_2_1_full,Gemini 3.1 Pro,3,H3,e4e454d018d3595273f3c479690387270ee55eaa,e4e454d,177907848,176142231,744698,1020919,89,89,1.0,complete,ev013_terminal_2_1_full_e4e454d,akm6565ayi6a74be80,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,terminal_2_1_full,Gemini 3.1 Pro,4,H4,75dbd44f1dda34482e5bd5fc89d27ab7ffebc715,75dbd44,244185715,242396889,777443,1011383,89,89,1.0,complete,ev015_terminal_2_1_full_75dbd44,4al12h8vj56a74ee91,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,terminal_2_1_full,Gemini 3.1 Pro,5,H5,3dc5247f03753464c85bff028cc868ce1f197f18,3dc5247,278132159,276262550,828506,1041103,89,89,1.0,complete,ev019_terminal_2_1_full_3dc5247,4dr7h985uf6a752e60,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,terminal_2_1_full,Gemini 3.1 Pro,6,H6,9c702f53bc1337328e2ad94531b8e10c29907490,9c702f5,136309576,134588543,674738,1046295,89,89,1.0,complete,ev021_terminal_2_1_full_9c702f5,rfe2r4lh8a6a75511b,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,terminal_2_1_full,Gemini 3.1 Pro,7,H7,c36b40ab20c999381002a650c933f5c6a68b477c,c36b40a,184931222,183116268,734145,1080809,88,89,0.9887640449438202,partial,ev023_terminal_2_1_full_c36b40a,w9wmq24xxu6a757544,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,terminal_2_1_full,Gemini 3.1 Pro,8,H8,29d6cbd4a6a1f0ff22fb66cbaf114cee687b5398,29d6cbd,201066550,199187633,737758,1141159,87,89,0.9775280898876404,partial,ev027_terminal_2_1_full_29d6cbd,4l19l171t56a75b0ac,,,01_ClaudeCode_gemini31pro_Main,
V6,Main,terminal_2_1_full,GPT-5.5,0,H0,a53e868373179f9bf33722ef9d75d7faac577316,a53e868,16181690,15093841,1087849,0,89,89,1.0,complete,ev001_terminal_2_1_full_a53e868,n1iof3eiu06a74d980,,,02_Codex_gpt55_Main,
V6,Main,terminal_2_1_full,GPT-5.5,1,H1,0b33583203cb480a9878ebeac47611984a08ba86,0b33583,21810645,20456538,1354107,0,89,89,1.0,complete,ev007_terminal_2_1_full_0b33583,zd53go26nj6a74e3f7,,,02_Codex_gpt55_Main,
V6,Main,terminal_2_1_full,GPT-5.5,2,H2,55c501ce64b2d2054770b8c0d46b0d489f494ec6,55c501c,22410805,20745240,1665565,0,89,89,1.0,complete,ev013_terminal_2_1_full_55c501c,te5dx2ahzf6a7500c0,,,02_Codex_gpt55_Main,
V6,Main,terminal_2_1_full,GPT-5.5,3,H3,d1f9384e7446ae163021f8c790ba32336d6e54e9,d1f9384,25935551,24140601,1794950,0,89,89,1.0,complete,ev019_terminal_2_1_full_d1f9384,w03uyngrie6a750e5b,,,02_Codex_gpt55_Main,
V6,Main,terminal_2_1_full,GPT-5.5,4,H4,4d2c74d0516d18a1af036933d50a2d77f066401b,4d2c74d,27390949,25749496,1641453,0,89,89,1.0,complete,ev025_terminal_2_1_full_4d2c74d,o5hn8sy6476a753082,,,02_Codex_gpt55_Main,
V6,Main,terminal_2_1_full,GPT-5.5,5,H5,3eaac25d5081604b01b1a79678e64bb2c8f43a1a,3eaac25,36072284,34014236,2058048,0,89,89,1.0,complete,ev031_terminal_2_1_full_3eaac25,50xo6ebowp6a754ed3,,,02_Codex_gpt55_Main,
V6,Main,terminal_2_1_full,GPT-5.5,6,H6,615a7351d60e2aa2f3d478aece2caa749c916854,615a735,25569807,23800611,1769196,0,89,89,1.0,complete,ev041_terminal_2_1_full_615a735,13rzodlxhd6a757e01,,,02_Codex_gpt55_Main,
V6,Main,terminal_2_1_full,GPT-5.5,7,H7,0a183a0e4be348c41cecad076ad54713617348a0,0a183a0,31405894,28902267,2503627,0,89,89,1.0,complete,ev047_terminal_2_1_full_0a183a0,r46s6xauku6a75c086,,,02_Codex_gpt55_Main,
V6,Main,terminal_2_1_full,Opus 4.8,0,H0,fb3252cfaafccb5f224b6f14c615cad8e0c8288a,fb3252c,51938904,49317199,2621705,0,87,89,0.9775280898876404,partial,ev001_terminal_2_1_full_fb3252c,ohn5gio7jv6a7476b8,,,03_ClaudeCode_opus48_Main,
V6,Main,terminal_2_1_full,Opus 4.8,1,H1,9d6f78e0bf79aab29de3e2b841fa9b293fa1fef4,9d6f78e,65560009,62671014,2888995,0,89,89,1.0,complete,ev005_terminal_2_1_full_9d6f78e,zijqb97h8k6a74c9c3,,,03_ClaudeCode_opus48_Main,
V6,Main,terminal_2_1_full,Opus 4.8,2,H2,881b01baa7ef2eb98bf2b8772d8c787844b61132,881b01b,67375986,64224387,3151599,0,89,89,1.0,complete,ev010_terminal_2_1_full_881b01b,hetdd6emlv6a7510a6,,,03_ClaudeCode_opus48_Main,
V6,Main,terminal_2_1_full,Opus 4.8,3,H3,76de0e6ac6b2d968508681827b88edca8c17b201,76de0e6,69995349,67067386,2927963,0,88,89,0.9887640449438202,partial,ev014_terminal_2_1_full_76de0e6,mw3nnmipnj6a75507e,,,03_ClaudeCode_opus48_Main,
V6,Main,terminal_2_1_full,DeepSeek V4 Pro,0,H0,1567c2f22cfc92aec59896d05032b3232bc67f4e,1567c2f,96358985,90321776,6037209,0,89,89,1.0,complete,ev001_terminal_2_1_full_1567c2f,ds0f7d5exd6a7476ed,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,terminal_2_1_full,DeepSeek V4 Pro,1,H1,3a2fda6a2d595d6782767b5a74150c97baa18246,3a2fda6,76052811,69344308,6708503,0,89,89,1.0,complete,ev007_terminal_2_1_full_3a2fda6,1srdfp5w8v6a74d6ab,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,terminal_2_1_full,DeepSeek V4 Pro,2,H2,feac4c6c915839a0da54fca923d9cfda91cf732f,feac4c6,87264528,78796963,8467565,0,89,89,1.0,complete,ev013_terminal_2_1_full_feac4c6,0h7oe8ckxs6a74f975,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,terminal_2_1_full,DeepSeek V4 Pro,3,H3,304444a60034e8e27b9b4f00f89679aa34dc7bae,304444a,76656671,70188310,6468361,0,89,89,1.0,complete,ev019_terminal_2_1_full_304444a,6g1muj1l516a758e8b,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,terminal_2_1_full,DeepSeek V4 Pro,4,H4,5d498ae37ccf28e5e95aa3e849979853012367f6,5d498ae,93842099,86152613,7689486,0,89,89,1.0,complete,ev027_terminal_2_1_full_5d498ae,unizkr7bdv6a76175b,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,terminal_2_1_full,DeepSeek V4 Pro,5,H5,38fa8ef6100bb7706e8629f4775f303eb448a5dc,38fa8ef,80239736,73101175,7138561,0,88,89,0.9887640449438202,partial,ev033_terminal_2_1_full_38fa8ef,i0h0q09qab6a769b8b,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,terminal_2_1_full,DeepSeek V4 Pro,6,H6,9b627f92a4a8f28cd92f0b040e8659a40f5eee96,9b627f9,112232032,102724750,9507282,0,89,89,1.0,complete,ev039_terminal_2_1_full_9b627f9,ltnkfipdrb6a7729ca,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,terminal_2_1_full,DeepSeek V4 Pro,7,H7,61080a4fb382dd0eea2580343e9dcd083165aaeb,61080a4,110989175,101570790,9418385,0,88,89,0.9887640449438202,partial,ev043_terminal_2_1_full_61080a4,y95o75dplm6a77b3af,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,terminal_2_1_full,DeepSeek V4 Pro,8,H8,fe0b6c4d4591a71c80610bfcf2a7f53ff0c87aed,fe0b6c4,115093734,104803646,10290088,0,89,89,1.0,complete,ev045_terminal_2_1_full_fe0b6c4,kmmrdgglt36a77b406,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,terminal_2_1_full,DeepSeek V4 Pro,9,H9,0fa00ee5280518776d545f472ee762d0d14993a9,0fa00ee,101891694,93860587,8031107,0,89,89,1.0,complete,ev049_terminal_2_1_full_0fa00ee,od56fefgi76a785a90,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,terminal_2_1_full,DeepSeek V4 Pro,10,H10,ced73717ef0a339d9cb13b982ae3ff18f01a8b18,ced7371,111630112,102329091,9301021,0,89,89,1.0,complete,ev055_terminal_2_1_full_ced7371,ou04c4h4gq6a78ea8b,,,04_ClaudeCode_deepseekv4pro_Main,
V6,Main,terminal_2_1_full,Qwen 3.7 Max,0,H0,6dc34247a5dffdaef2844c132b32546fa74b7577,6dc3424,24173429,2852322,343099,0,89,89,1.0,complete,ev001_terminal_2_1_full_6dc3424,0w4qcixbt86a7476c4,,,05_ClaudeCode_qwen37max_Main,
V6,Main,terminal_2_1_full,Qwen 3.7 Max,1,H1,f3d7ce7d24889e971ff84c6e38cbcc0aa8f2da8b,f3d7ce7,36006888,1150174,269283,0,89,89,1.0,complete,ev007_terminal_2_1_full_f3d7ce7,nz8a3ph7pq6a7485db,,,05_ClaudeCode_qwen37max_Main,
V6,Main,terminal_2_1_full,Qwen 3.7 Max,2,H2,bbe81de705db560f30aa0549277387176497a72e,bbe81de,41677934,17537933,1304269,0,89,89,1.0,complete,ev017_terminal_2_1_full_bbe81de,xaw2457cak6a74af99,,,05_ClaudeCode_qwen37max_Main,
V6,Main,terminal_2_1_full,Qwen 3.7 Max,3,H3,5ddd2ca066bd6ba22340a248bdc1b67c6791fb57,5ddd2ca,76424740,22701665,2149022,0,89,89,1.0,complete,ev023_terminal_2_1_full_5ddd2ca,8kt5zdnlxl6a74d336,,,05_ClaudeCode_qwen37max_Main,
V6,Main,terminal_2_1_full,Qwen 3.7 Max,4,H4,c01655e60227d69c1c719536c6804fe09c242079,c01655e,69646800,20654517,1802387,0,89,89,1.0,complete,ev029_terminal_2_1_full_c01655e,ntg5f5mj746a7535c8,,,05_ClaudeCode_qwen37max_Main,
V6,Main,terminal_2_1_full,Qwen 3.7 Max,5,H5,1ce39aa8d3371d3063afefa5ceeadee13e00f03c,1ce39aa,99205703,45267512,2473706,0,89,89,1.0,complete,ev031_terminal_2_1_full_1ce39aa,67jf15o0jd6a75aa6c,,,05_ClaudeCode_qwen37max_Main,
V6,Main,terminal_2_1_full,Qwen 3.7 Max,6,H6,18d47dc7447c56bba3aa51dd1b2479b0d2ceb757,18d47dc,85073354,24193596,1998382,0,89,89,1.0,complete,ev037_terminal_2_1_full_18d47dc,wypd2q87lg6a75d179,,,05_ClaudeCode_qwen37max_Main,
V6,Main,terminal_2_1_full,Qwen 3.7 Max,7,H7,f84f7aa8b8429ef1e91761a1623a7c48f5ac611b,f84f7aa,77530372,37353418,3042355,0,89,89,1.0,complete,ev039_terminal_2_1_full_f84f7aa,l29gms6kx86a760e3f,,,05_ClaudeCode_qwen37max_Main,
V6,Main,terminal_2_1_full,Qwen 3.7 Max,8,H8,f15a928a41cbe39c2bf138a9f7e31ccdcf2d32cc,f15a928,72345011,22436372,2246120,0,88,89,0.9887640449438202,partial,ev043_terminal_2_1_full_f15a928,da4fmq9t566a7636aa,,,05_ClaudeCode_qwen37max_Main,


==> figures/rq2b_v6_scores_official_final.json <==
{
  "_meta": {
    "experiment": "RQ2B Code V6",
    "x_axis": "Successful full-eval submission pair; H0 is the baseline",
    "missing_value_policy": "null means no settled score and must remain a line break",
    "score_unit": "percent",
    "declared_final": {
      "semantics": "Explicit creator declare-final selection; not a post-hoc per-benchmark score maximum",
      "main": {
        "Gemini 3.1 Pro": {"status": "declared", "x_index": 7, "commit": "c36b40ab20c999381002a650c933f5c6a68b477c"},
        "Opus 4.8": {"status": "declared", "x_index": 3, "commit": "76de0e6ac6b2d968508681827b88edca8c17b201"},
        "Qwen 3.7 Max": {"status": "declared", "x_index": 4, "commit": "c01655e60227d69c1c719536c6804fe09c242079"},
        "DeepSeek V4 Pro": {"status": "declared", "x_index": 8, "commit": "fe0b6c4d4591a71c80610bfcf2a7f53ff0c87aed"},
        "GPT-5.5": {"status": "declared", "x_index": 2, "commit": "55c501ce64b2d2054770b8c0d46b0d489f494ec6"}
      },
      "ablation": {
        "Gemini 3.1 Pro": {"status": "control_reuses_main_declaration", "x_index": 7, "commit": "c36b40ab20c999381002a650c933f5c6a68b477c"},
        "Opus 4.8": {"status": "declared", "x_index": 3, "commit": "129359f58cfe52975722b436036b8b5402b8cf77"},
        "Qwen 3.7 Max": {"status": "declared", "x_index": 3, "commit": "e0ae1c5f5286d343cf564aba98af0927076209cc"},
        "DeepSeek V4 Pro": {"status": "declared", "x_index": 8, "commit": "bc30777994f33e401ea0d561ad5c49835c3c29d2"},
        "GPT-5.5": {"status": "declared", "x_index": 1, "commit": "d50f5815c8f126d7673795efd732f56b054e8ac9"}
      }
    },
    "gpt55_main_swepro_t6_repair": {
      "score": 56,
      "platform_metric": "avg_score=0.56",
      "instance_sid": "fi323f52oq6a7855e9",
      "job_run_id": "1a1eeb5d223429e6",
      "candidate_commit": "56c83801087fc9600229afe47523f22f5da671df",
      "expected_samples": 100,
      "status": "DONE",
      "errors": null,
      "interpretation": "single-leg infra repair; not a new self-evolve submission pair"
    }
  },
  "main": {
    "terminal": {
      "Gemini 3.1 Pro": [70.787, 75.281, 74.157, 77.528, 71.910, 76.404, 69.663, 76.404, 71.910],
      "Opus 4.8": [74.157, 75.281, 73.034, 74.157],
      "Qwen 3.7 Max": [42.697, 38.202, 44.944, 53.933, 58.427, 53.933, 53.933, 58.427, 55.056],
      "DeepSeek V4 Pro": [39.326, 48.315, 53.933, 57.303, 55.056, 56.180, 49.438, 47.191, 56.180, 51.685, 50.562],
      "GPT-5.5": [67.416, 65.169, 74.157, 75.281, 73.034, 71.910, 73.034, 68.539]
    },
    "swepro": {
      "Gemini 3.1 Pro": [49, 51, 54, 61, 54, 54, 53, 61, 56],
      "Opus 4.8": [68, 73, 75, 74],
      "Qwen 3.7 Max": [41, 41, 45, 49, 53, 50, 47, 51, 49],
      "DeepSeek V4 Pro": [55, 52, 61, 61, 55, 61, 61, 55, 65, 60, 60],
      "GPT-5.5": [51, 48, 56, 52, 57, 52, 56, 50]
    }
  },
  "ablation": {
    "terminal": {
      "Gemini 3.1 Pro": [70.787, 75.281, 74.157, 77.528, 71.910, 76.404, 69.663, 76.404, 71.910],
      "Opus 4.8": [69.663, 74.157, 75.281, 83.146, 74.157],
      "Qwen 3.7 Max": [74.157, 52.809, 0, 76.404, 71.910, 69.663],
      "DeepSeek V4 Pro": [51.685, 49.438, 39.326, 57.303, 57.303, 55.056, 58.427, 55.056, 60.674, 57.303],
      "GPT-5.5": [66.292, 65.169, 62.921, 64.045, 61.798, 65.169, 64.045, 61.798, 58.427, 62.921, 61.798]
    },
    "swepro": {
      "Gemini 3.1 Pro": [49, 51, 54, 61, 54, 54, 53, 61, 56],
      "Opus 4.8": [48, 54, 56, 54, 56],
      "Qwen 3.7 Max": [50, 36, 0, 50, 48, 50],
      "DeepSeek V4 Pro": [43, 33, 37, 41, 47, 51, 45, 45, 47, 45],
      "GPT-5.5": [47, 53, 53, 46, 46, 45, 50, 53, 46, 51, 56]
    }
  }
}


==> figures/rq2b_v6_swepro_100_vs_heldout630.json <==
{
  "_meta": {
    "experiment": "RQ2B Code V6",
    "generated_at": "2026-08-16",
    "x_axis": "Harness version H0-H10",
    "score_unit": "percent",
    "feedback_set_size": 100,
    "heldout_set_size": 630,
    "heldout_datacard": "seed.test.swebench_pro_heldout_630_20260810",
    "heldout_snapshot": "1429014962774457325",
    "missing_value_policy": "null is a true missing evaluation and must remain a line break; never impute or replace with zero",
    "deepseek_composite_policy": "H3 and H5 self-runtime scores are exact case-level unions of a partial source instance and a targeted continuation; both unions contain 630 unique cases with zero overlap",
    "opus_fixed_completion": {
      "status": "complete",
      "platform_status": "DONE",
      "errors": null,
      "coverage_policy": "Each point has 630 returned rows, 630 unique case SIDs, 630 unique DataCard UUIDs, and 630 unique trial SIDs.",
      "instances": {
        "H0": "oyitgwluj46a7d94ad",
        "H1": "rapp27vszu6a7d984e",
        "H2": "kael5zot6n6a7efc7a",
        "H3": "c7k5zmwqlk6a7efc97",
        "H4": "gjluzjs1ia6a7efcad"
      },
      "valid_task_failures_scored_zero": {
        "H0": 0,
        "H1": 0,
        "H2": 1,
        "H3": 3,
        "H4": 1
      }
    },
    "gpt55_main_single_leg_repair": {
      "commit": "56c83801087fc9600229afe47523f22f5da671df",
      "swepro_100": 56,
      "reason": "This was a SWE-Pro-100-only infrastructure repair and explicitly was not a new self-evolve submission pair. It is retained as repair evidence but excluded from the paired 100-vs-630 trajectory."
    },
    "source_files": [
      "paper_figures/rq2b_v6_submission_trajectories/rq2b_v6_scores.json",
      "paper_figures/rq2b_v6_swepro_100_vs_630/rq2b_v6_swepro_100_vs_630.json",
      "Harness_evolve_delivery_20260722/RQ2Bcode/runs/heldout630_20260810/missing23_w32_modelcard_20260812_ledger.json",
      "Harness_evolve_delivery_20260722/RQ2Bcode/runs/heldout630_20260810/deepseek_main_subset_repair_20260813_ledger.json",
      "Harness_evolve_delivery_20260722/RQ2Bcode/runs/heldout630_20260810/opus_fixed_gemini_clean_rerun_20260813_ledger.json"
    ]
  },
  "model_order": [
    "Gemini 3.1 Pro",
    "Opus 4.8",
    "Qwen 3.7 Max",
    "DeepSeek V4 Pro",
    "GPT-5.5"
  ],
  "main": {
    "Gemini 3.1 Pro": {
      "declared_final_index": 7,
      "commits": ["d74043a", "bb389b0", "d693d89", "e4e454d", "75dbd44", "3dc5247", "9c702f5", "c36b40a", "29d6cbd", null, null],
      "swepro_100": [49, 51, 54, 61, 54, 54, 53, 61, 56, null, null],
      "heldout_passed_630": [308, 293, 307, 310, 317, 313, 322, 325, 325, null, null],
      "heldout_evidence": ["i7uoqc62re6a78f23f", "8ibaxue0yl6a7ad5a4", "l2jz03qqgs6a78f258", "2w2fszu7s66a78f264", "6xagrpe3po6a78f26e", "83fnbc4qx86a78f27b", "kcclhmns896a78f287", "xmmqaa5oyw6a78f292", "gjh44e4mbg6a78f2a2", null, null]
    },
    "Opus 4.8": {
      "declared_final_index": 3,
      "commits": ["fb3252c", "9d6f78e", "881b01b", "76de0e6", null, null, null, null, null, null, null],
      "swepro_100": [68, 73, 75, 74, null, null, null, null, null, null, null],
      "heldout_passed_630": [397, 417, 435, 425, null, null, null, null, null, null, null],
      "heldout_evidence": ["x49tyz04w26a7c2195", "sn72y88ac66a7c21a8", "tyn3hwdfjk6a7c21c7", "ay1srvjr3f6a7c21dd", null, null, null, null, null, null, null]
    },
    "Qwen 3.7 Max": {
      "declared_final_index": 4,
      "commits": ["6dc3424", "f3d7ce7", "bbe81de", "5ddd2ca", "c01655e", "1ce39aa", "18d47dc", "f84f7aa", "f15a928", null, null],
      "swepro_100": [41, 41, 45, 49, 53, 50, 47, 51, 49, null, null],
      "heldout_passed_630": [266, 290, 291, 151, 275, 295, 287, 280, 278, null, null],
      "heldout_evidence": ["r4500s60sz6a7c21f2", "23bz0930bm6a7c220d", "vsg2hpw7i96a7c2230", "hxpdryb9hk6a7c2245", "ou7dx3mw7n6a7c225b", "i6qozzsf666a7c2275", "51pij5qk166a7c2286", "lqcs7thy2w6a7c229a", "704ans5o726a7c22af", null, null]
    },
    "DeepSeek V4 Pro": {
      "declared_final_index": 8,
      "commits": ["1567c2f", "3a2fda6", "feac4c6", "304444a", "5d498ae", "38fa8ef", "9b627f9", "61080a4", "fe0b6c4", "0fa00ee", "ced7371"],
      "swepro_100": [55, 52, 61, 61, 55, 61, 61, 55, 65, 60, 60],
      "heldout_passed_630": [298, 304, 329, 325, 313, 325, 307, 311, 318, 308, 314],
      "heldout_evidence": ["eq5gxhkqfv6a7978d1", "7uac82iicr6a7978e1", "3vpkhrhu166a7c20a1", "dlrhd2pm626a7c20bf + 4wjzag7z4q6a7db817", "a7zlst4hz66a7c20d4", "313odo29rv6a7c20ea + q1dqcyv2yc6a7dbb5b", "4f8vju6s4a6a7c2106", "livykeg2ng6a7c211a", "r8no1inee86a7c213b", "yg9o1fq3lt6a7c2150", "lnkj7hmqi06a7c2167"],
      "composite_audit": {
        "H3": {"source_unique": 625, "repair_unique": 5, "overlap": 0, "union": 630, "source_passed": 323, "repair_passed": 2},
        "H5": {"source_unique": 336, "repair_unique": 294, "overlap": 0, "union": 630, "source_passed": 167, "repair_passed": 158}
      }
    },
    "GPT-5.5": {
      "declared_final_index": 2,
      "commits": ["a53e868", "0b33583", "55c501c", "d1f9384", "4d2c74d", "3eaac25", "615a735", "0a183a0", null, null, null],
      "swepro_100": [51, 48, 56, 52, 57, 52, 56, 50, null, null, null],
      "heldout_passed_630": [304, 312, 328, 315, 321, 318, 316, 317, null, null, null],
      "heldout_evidence": ["xbr5dq9jr16a78f39b", "954i0gmsi86a78f3a7", "lp6xmfmduh6a78f3b4", "z035wtmzmg6a78f3c1", "d0nzpr8enl6a78f3cc", "1mtub9lxqk6a78f3d8", "8cnav01dqi6a78f3e4", "cipbpbvz0q6a78f3ef", null, null, null],
      "pairing_note": "The unmatched 56c8380 SWE-Pro-100-only repair is audit evidence, not a new H point; H7 is the next complete paired submission 0a183a0."
    }
  },
  "ablation": {
    "Gemini 3.1 Pro": {
      "declared_final_index": 7,
      "commits": ["d74043a", "bb389b0", "d693d89", "e4e454d", "75dbd44", "3dc5247", "9c702f5", "c36b40a", "29d6cbd", null, null],
      "swepro_100": [49, 51, 54, 61, 54, 54, 53, 61, 56, null, null],
      "heldout_passed_630": [308, 293, 307, 310, 317, 313, 322, 325, 325, null, null],
      "heldout_evidence": ["i7uoqc62re6a78f23f", "8ibaxue0yl6a7ad5a4", "l2jz03qqgs6a78f258", "2w2fszu7s66a78f264", "6xagrpe3po6a78f26e", "83fnbc4qx86a78f27b", "kcclhmns896a78f287", "xmmqaa5oyw6a78f292", "gjh44e4mbg6a78f2a2", null, null]
    },
    "Opus 4.8": {
      "declared_final_index": 3,
      "commits": ["f18705c", "97ef6a5", "4a30a03", "129359f", "042ba4d", null, null, null, null, null, null],
      "swepro_100": [48, 54, 56, 54, 56, null, null, null, null, null, null],
      "heldout_passed_630": [303, 336, 333, 320, 321, null, null, null, null, null, null],
      "heldout_evidence": ["oyitgwluj46a7d94ad", "rapp27vszu6a7d984e", "kael5zot6n6a7efc7a", "c7k5zmwqlk6a7efc97", "gjluzjs1ia6a7efcad", null, null, null, null, null, null]
    },
    "Qwen 3.7 Max": {
      "declared_final_index": 3,
      "commits": ["7ac7f98", "ada80bc", "bdd7cda", "e0ae1c5", "11c6c22", "c77fbf2", null, null, null, null, null],
      "swepro_100": [50, 36, 0, 50, 48, 50, null, null, null, null, null],
      "heldout_passed_630": [312, 163, 0, 305, 289, 282, null, null, null, null, null],
      "heldout_evidence": ["rtv4fhkf5j6a78eba2", "wadkgdjy5z6a78ed58", "6tbi2x2y156a78ed67", "fnx8ry4v416a78ed75", "ws0i4dm5066a78ed80", "c8jj5spe996a78ed8b", null, null, null, null, null]
    },
    "DeepSeek V4 Pro": {
      "declared_final_index": 8,
      "commits": ["125d4c3", "1f565c5", "ac762db", "23bd18d", "6fbdabf", "744e2a1", "b4d759d", "8414d64", "bc30777", "315317a", null],
      "swepro_100": [43, 33, 37, 41, 47, 51, 45, 45, 47, 45, null],
      "heldout_passed_630": [271, 121, 209, 262, 275, 260, 268, 270, 256, 272, null],
      "heldout_evidence": ["3c3jfbqrd56a7ad5b2", "ckazbh4e466a78f353", "5w6ye1rono6a78f362", "95wv64o4ku6a7ad5bd", "aj9hisje516a78f381", "646tajsx906a78f38b", "6d0vqel85y6a78f397", "i414di634j6a78f3a3", "8eys4mdl8c6a78f3ae", "yue9dgvzn66a78f3bb", null]
    },
    "GPT-5.5": {
      "declared_final_index": 1,
      "commits": ["b18a601", "d50f581", "b04afce", "584a819", "ad7457a", "809a7b9", "166fcce", "cb14274", "ec50916", "e902cc2", "1484567"],
      "swepro_100": [47, 53, 53, 46, 46, 45, 50, 53, 46, 51, 56],
      "heldout_passed_630": [266, 201, 282, 260, 244, 281, 276, 289, 273, 305, 210],
      "heldout_evidence": ["9kssvghayq6a78f357", "m2obf18jzp6a78f362", "qaqja6irav6a78f371", "tiwj20ks3s6a78f381", "lj2vp1izn66a78f38d", "fogqqb0eud6a78f396", "8wyno0yxx26a78f3a5", "8ajvoysng86a78f3b2", "64qr4m5yod6a78f3c0", "lni8m21i8z6a7c217c", "s49v8917mm6a78f3d8"]
    }
  }
}

